The Correlated Arc Orienteering Problem

This paper introduces the correlated arc orienteering problem (CAOP), where the task is to find routes for a team of robots to maximize the collection of rewards associated with features in the environment. These features can be one-dimensional or points in the environment, and can have spatial correlation, i.e., visiting a feature in the environment may provide a portion of the reward associated with a correlated feature. A robot incurs costs as it traverses the environment, and the total cost for its route is limited by a resource constraint such as battery life or operation time. As environments are often large, we permit multiple depots where the robots must start and end their routes. The CAOP generalizes the correlated orienteering problem (COP), where the rewards are only associated with point features, and the arc orienteering problem (AOP), where the rewards are not spatially correlated. We formulate a mixed integer quadratic program (MIQP) that formalizes the problem and gives optimal solutions. However, the problem is NP-hard, and therefore we develop an efficient greedy constructive algorithm. We illustrate the problem with two different applications: informative path planning for methane gas leak detection and coverage of road networks.

==> graphics/cost_compare.csv <==
n,m,g,o,d
map_1000,36,6.41947,6.66292,3.653803438
map_1046,89,17.5212,21.0165,16.63121833
map_1048,33,3.50121,3.50217,0.02741157625
map_1095,40,5.78518,6.46985,10.582471
map_1096,20,1.35608,1.37207,1.165392436
map_1100,42,2.62211,4.29908,39.00764815
map_1104,95,5.59066,7.0246,20.41311961
map_1133,19,1.54541,1.54541,0
map_1170,91,5.58839,6.652,15.98932652
map_1173,35,6.29323,7.31677,13.98895961
map_1216,50,1.53809,1.88907,18.57951267
map_1226,41,2.20035,2.55434,13.85837437
map_1228,74,27.5822,29.0666,5.106892447
map_1236,26,0.746089,0.797486,6.444878029
map_1256,37,7.51945,7.81899,3.83092957
map_1271,28,1.35336,1.4225,4.860456942
map_1288,28,2.7136,2.93641,7.587836848
map_1299,56,10.4187,10.6703,2.357946824
map_1307,67,3.89357,4.31605,9.788579836
map_1323,85,8.54024,9.27645,7.936333403
map_1344,34,4.33986,5.51032,21.24123463
map_1375,22,2.46528,2.46528,0
map_1383,81,9.09858,9.66739,5.883801109
map_1385,51,9.71814,10.8477,10.41289859
map_1387,60,3.79704,4.03822,5.972433399
map_1433,55,8.79576,10.001,12.05119488
map_147,53,22.8587,25.5187,10.42372848
map_1483,45,8.59743,9.64847,10.89333335
map_1485,47,1.9846,2.14345,7.410949637
map_1493,71,1.62334,2.80503,42.12753518
map_1495,26,1.29471,1.31516,1.554943885
map_1517,69,4.65437,4.91944,5.388214919
map_1531,43,4.41942,4.69126,5.794605287
map_1573,40,9.91426,11.1153,10.80528641
map_165,87,66.4054,75.1352,11.61878853
map_1661,27,3.51979,3.72606,5.535874355
map_1677,29,2.05199,2.05199,0
map_1685,63,13.1595,14.7523,10.79696047
map_1724,78,14.1278,15.0015,5.824084258
map_1732,47,5.20707,5.80776,10.34288607
map_185,71,7.25168,7.52366,3.614995893
map_1876,55,6.42097,6.50991,1.366224725
map_1899,77,5.82139,6.44916,9.734135918
map_1902,75,6.06458,10.0922,39.90824597
map_1938,30,1.86,1.90908,2.570871834
map_1943,69,7.1008,7.81694,9.161385401
map_200,50,2.19231,2.19231,0
map_21,56,2.65654,3.12057,14.87003977
map_210,72,3.19784,3.40474,6.076822312
map_22,44,5.63328,6.21103,9.301999829
map_243,59,3.46138,3.5567,2.680012371
map_250,53,2.50827,2.76561,9.30499962
map_256,52,10.2496,10.4014,1.459418924
map_259,24,3.20979,3.22027,0.3254385502
map_282,31,0.683456,0.745766,8.355167707
map_287,84,12.3985,12.9024,3.90547495
map_295,82,5.00965,5.80513,13.7030523
map_322,35,6.62825,7.49633,11.58006651
map_346,44,0.577096,0.669422,13.79189809
map_355,85,7.72281,9.93686,22.28118339
map_357,77,14.8529,16.3489,9.150462722
map_369,81,4.39431,4.57111,3.867769535
map_443,27,2.00791,3.07165,34.6308987
map_459,71,11.9383,11.9383,0
map_462,33,2.92779,3.21763,9.007872254
map_465,54,2.33632,2.41698,3.337222484
map_474,47,10.7809,12.9039,16.45239036
map_478,53,4.01988,4.33711,7.314317599
map_483,42,18.9666,19.9077,4.727316566
map_490,40,0.723556,0.887154,18.44076677
map_524,37,4.19008,4.74504,11.69558107
map_568,30,0.191798,0.201382,4.759114519
map_580,25,3.317,3.41577,2.891588134
map_625,66,2.44227,2.5773,5.239203818
map_63,88,1.55162,1.86758,16.91815076
map_650,42,5.56998,5.69952,2.272822975
map_679,50,4.87878,5.84549,16.53770685
map_69,88,7.07144,9.10357,22.32234167
map_691,53,4.11187,4.42943,7.169319754
map_699,23,0.535883,0.540573,0.8675979007
map_707,40,4.78155,5.15999,7.334122741
map_714,19,1.02695,1.22831,16.39325577
map_716,35,8.9853,10.831,17.04090112
map_761,34,2.88714,2.98138,3.160952311
map_770,43,3.86511,3.92775,1.594806187
map_778,24,3.19869,3.19869,0
map_803,38,4.06993,4.16882,2.372134081
map_825,44,2.0185,2.02121,0.1340781017
map_852,16,2.23928,2.23928,0
map_865,49,3.21876,3.72904,13.68395083
map_881,85,9.57564,10.794,11.28738188
map_915,35,1.54298,1.60023,3.577610718
map_92,21,1.49814,1.52132,1.523676807
map_935,68,10.1829,11.0612,7.940368134
map_937,35,2.39583,2.54155,5.733509079
map_968,25,2.57826,2.64661,2.582548997
map_974,59,6.90853,7.14873,3.360037377
map_980,32,0.974204,1.04363,6.652357636
map_986,37,5.07169,5.40418,6.152459763
map_987,42,7.31976,7.57773,3.404317652

